Persistence of Plasma Waves in the Heliosphere and Beyond

Dynamics of Langmuir modes - Langmuir waves (LW) and shear Langmuir vortices (SLV) - in kinematically complex astrophysical plasma flows is studied. It is found that they exhibit a number of peculiar, velocity shear induced, asymptotically persistent phenomena: efficient energy exchange with the background flow, various kinds of instabilities, leading to their exponential growth; echoing solutions with persistent wave-vortex-wave conversions. Remarkable similarity of these phenomena with ones happening with compressible acoustic modes, revealed in (Mahajan and Rogava 1999) is pointed out. The relevance and possible importance of these phenomena for different types of astrophysical plasma flow patterns with kinematic complexity is discussed. In particular, we argue that these physical processes may account for the persistent appearance of plasma oscillations in the heliosphere and in interstellar plasma flows. In particular, we believe that kinematically complex motion of plasma may naturally lead to asymptotically persistent appearance of Langmuir modes born, grown, fed, sustained and maintained by these flows.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
